Efficient Node Selection in Private Personalized Decentralized Learning

Personalized decentralized learning is a promising paradigm for distributed learning, enabling each node to train a local model on its own data and collaborate with other nodes to improve without sharing any data. However, this approach poses significant privacy risks, as nodes may inadvertently disclose sensitive information about their data or preferences through their collaboration choices. In this paper, we propose Private Personalized Decentralized Learning (PPDL), a novel approach that combines secure aggregation and correlated adversarial multi-armed bandit optimization to protect node privacy while facilitating efficient node selection. By leveraging dependencies between different arms, represented by potential collaborators, we demonstrate that PPDL can effectively identify suitable collaborators solely based on aggregated models. Additionally, we show that PPDL surpasses previous non-private methods in model performance on standard benchmarks under label and covariate shift scenarios.

==> figures/rewards.csv <==
1.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00
2.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00
3.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00
4.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00
5.000000000000000000e+00,6.300000000000000044e-01,0.000000000000000000e+00
6.000000000000000000e+00,6.300000000000000044e-01,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,6.199999999999999956e-01,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00,5.400000000000000355e-01
1.100000000000000000e+01,6.099999999999999867e-01,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
1.400000000000000000e+01,5.100000000000000089e-01,5.999999999999999778e-02
1.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00,2.300000000000000100e-01
1.700000000000000000e+01,6.199999999999999956e-01,6.199999999999999956e-01
1.800000000000000000e+01,0.000000000000000000e+00,6.300000000000000044e-01
1.900000000000000000e+01,5.000000000000000000e-01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
2.300000000000000000e+01,0.000000000000000000e+00,2.999999999999999889e-02
2.400000000000000000e+01,6.400000000000000133e-01,6.700000000000000400e-01
2.500000000000000000e+01,0.000000000000000000e+00,7.800000000000000266e-01
2.600000000000000000e+01,4.500000000000000111e-01,6.999999999999999556e-01
2.700000000000000000e+01,5.000000000000000000e-01,0.000000000000000000e+00
2.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
2.900000000000000000e+01,7.199999999999999734e-01,7.099999999999999645e-01
3.000000000000000000e+01,1.400000000000000133e-01,0.000000000000000000e+00
3.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
3.200000000000000000e+01,0.000000000000000000e+00,7.199999999999999734e-01
3.300000000000000000e+01,5.000000000000000000e-01,7.099999999999999645e-01
3.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00
3.500000000000000000e+01,0.000000000000000000e+00,7.500000000000000000e-01
3.600000000000000000e+01,4.000000000000000222e-01,7.700000000000000178e-01
3.700000000000000000e+01,5.000000000000000000e-01,7.600000000000000089e-01
3.800000000000000000e+01,5.000000000000000000e-01,7.700000000000000178e-01
3.900000000000000000e+01,0.000000000000000000e+00,7.700000000000000178e-01
4.000000000000000000e+01,0.000000000000000000e+00,7.600000000000000089e-01
4.100000000000000000e+01,0.000000000000000000e+00,7.900000000000000355e-01
4.200000000000000000e+01,4.600000000000000200e-01,1.000000000000000021e-02
4.300000000000000000e+01,0.000000000000000000e+00,5.300000000000000266e-01
4.400000000000000000e+01,5.000000000000000000e-01,7.900000000000000355e-01
4.500000000000000000e+01,7.099999999999999645e-01,7.800000000000000266e-01
4.600000000000000000e+01,7.199999999999999734e-01,7.800000000000000266e-01
4.700000000000000000e+01,6.700000000000000400e-01,7.700000000000000178e-01
4.800000000000000000e+01,6.800000000000000488e-01,7.800000000000000266e-01
4.900000000000000000e+01,5.400000000000000355e-01,7.900000000000000355e-01
5.000000000000000000e+01,6.899999999999999467e-01,7.800000000000000266e-01
5.100000000000000000e+01,6.199999999999999956e-01,7.800000000000000266e-01
5.200000000000000000e+01,7.199999999999999734e-01,7.900000000000000355e-01
5.300000000000000000e+01,6.999999999999999556e-01,7.800000000000000266e-01
5.400000000000000000e+01,6.700000000000000400e-01,7.800000000000000266e-01
5.500000000000000000e+01,7.099999999999999645e-01,7.800000000000000266e-01
5.600000000000000000e+01,6.999999999999999556e-01,7.800000000000000266e-01
5.700000000000000000e+01,7.099999999999999645e-01,7.900000000000000355e-01
5.800000000000000000e+01,6.500000000000000222e-01,7.500000000000000000e-01
5.900000000000000000e+01,6.700000000000000400e-01,7.700000000000000178e-01
6.000000000000000000e+01,5.500000000000000444e-01,7.700000000000000178e-01
6.100000000000000000e+01,6.500000000000000222e-01,7.600000000000000089e-01
6.200000000000000000e+01,6.500000000000000222e-01,7.700000000000000178e-01
6.300000000000000000e+01,5.899999999999999689e-01,7.800000000000000266e-01
6.400000000000000000e+01,6.800000000000000488e-01,7.800000000000000266e-01
6.500000000000000000e+01,6.099999999999999867e-01,7.500000000000000000e-01
6.600000000000000000e+01,6.600000000000000311e-01,7.600000000000000089e-01
6.700000000000000000e+01,6.800000000000000488e-01,7.700000000000000178e-01
6.800000000000000000e+01,6.800000000000000488e-01,7.099999999999999645e-01
6.900000000000000000e+01,6.600000000000000311e-01,0.000000000000000000e+00
7.000000000000000000e+01,6.500000000000000222e-01,7.900000000000000355e-01
7.100000000000000000e+01,6.700000000000000400e-01,7.399999999999999911e-01
7.200000000000000000e+01,6.500000000000000222e-01,7.500000000000000000e-01
7.300000000000000000e+01,6.300000000000000044e-01,7.600000000000000089e-01
7.400000000000000000e+01,6.600000000000000311e-01,7.700000000000000178e-01
7.500000000000000000e+01,6.600000000000000311e-01,7.700000000000000178e-01
7.600000000000000000e+01,6.300000000000000044e-01,7.700000000000000178e-01
7.700000000000000000e+01,6.500000000000000222e-01,7.600000000000000089e-01
7.800000000000000000e+01,6.600000000000000311e-01,7.500000000000000000e-01
7.900000000000000000e+01,6.700000000000000400e-01,7.700000000000000178e-01
8.000000000000000000e+01,6.400000000000000133e-01,7.700000000000000178e-01
8.100000000000000000e+01,6.300000000000000044e-01,7.700000000000000178e-01
8.200000000000000000e+01,6.400000000000000133e-01,7.600000000000000089e-01
8.300000000000000000e+01,6.500000000000000222e-01,7.500000000000000000e-01
8.400000000000000000e+01,6.300000000000000044e-01,7.600000000000000089e-01
8.500000000000000000e+01,6.300000000000000044e-01,7.600000000000000089e-01
8.600000000000000000e+01,6.600000000000000311e-01,7.800000000000000266e-01
8.700000000000000000e+01,6.700000000000000400e-01,7.800000000000000266e-01
8.800000000000000000e+01,6.099999999999999867e-01,7.700000000000000178e-01
8.900000000000000000e+01,6.400000000000000133e-01,7.700000000000000178e-01
9.000000000000000000e+01,6.700000000000000400e-01,7.600000000000000089e-01
9.100000000000000000e+01,6.500000000000000222e-01,7.700000000000000178e-01
9.200000000000000000e+01,6.600000000000000311e-01,7.600000000000000089e-01
9.300000000000000000e+01,6.700000000000000400e-01,7.800000000000000266e-01
9.400000000000000000e+01,6.400000000000000133e-01,7.900000000000000355e-01
9.500000000000000000e+01,6.700000000000000400e-01,7.700000000000000178e-01
9.600000000000000000e+01,6.400000000000000133e-01,7.800000000000000266e-01
9.700000000000000000e+01,6.400000000000000133e-01,7.800000000000000266e-01
9.800000000000000000e+01,6.400000000000000133e-01,7.800000000000000266e-01
9.900000000000000000e+01,6.400000000000000133e-01,7.700000000000000178e-01
1.000000000000000000e+02,6.600000000000000311e-01,7.900000000000000355e-01
1.010000000000000000e+02,6.300000000000000044e-01,7.600000000000000089e-01
1.020000000000000000e+02,6.600000000000000311e-01,7.900000000000000355e-01
1.030000000000000000e+02,6.600000000000000311e-01,7.900000000000000355e-01
1.040000000000000000e+02,6.400000000000000133e-01,8.000000000000000444e-01
1.050000000000000000e+02,6.400000000000000133e-01,7.900000000000000355e-01
1.060000000000000000e+02,6.500000000000000222e-01,7.900000000000000355e-01
1.070000000000000000e+02,6.500000000000000222e-01,7.900000000000000355e-01
1.080000000000000000e+02,6.500000000000000222e-01,7.900000000000000355e-01
1.090000000000000000e+02,6.400000000000000133e-01,7.800000000000000266e-01
1.100000000000000000e+02,6.500000000000000222e-01,7.900000000000000355e-01
1.110000000000000000e+02,6.500000000000000222e-01,7.900000000000000355e-01
1.120000000000000000e+02,6.400000000000000133e-01,7.900000000000000355e-01
1.130000000000000000e+02,6.500000000000000222e-01,7.900000000000000355e-01
1.140000000000000000e+02,6.500000000000000222e-01,7.900000000000000355e-01
1.150000000000000000e+02,6.500000000000000222e-01,7.900000000000000355e-01
1.160000000000000000e+02,6.300000000000000044e-01,8.000000000000000444e-01
1.170000000000000000e+02,6.500000000000000222e-01,8.000000000000000444e-01
1.180000000000000000e+02,6.400000000000000133e-01,8.000000000000000444e-01
1.190000000000000000e+02,6.500000000000000222e-01,8.100000000000000533e-01
1.200000000000000000e+02,6.500000000000000222e-01,8.199999999999999512e-01
1.210000000000000000e+02,6.400000000000000133e-01,8.100000000000000533e-01
1.220000000000000000e+02,6.600000000000000311e-01,8.000000000000000444e-01
1.230000000000000000e+02,6.400000000000000133e-01,8.000000000000000444e-01
1.240000000000000000e+02,6.600000000000000311e-01,8.199999999999999512e-01
1.250000000000000000e+02,6.300000000000000044e-01,8.100000000000000533e-01
1.260000000000000000e+02,6.600000000000000311e-01,8.100000000000000533e-01
1.270000000000000000e+02,6.400000000000000133e-01,8.199999999999999512e-01
1.280000000000000000e+02,6.600000000000000311e-01,8.100000000000000533e-01
1.290000000000000000e+02,6.500000000000000222e-01,8.100000000000000533e-01
1.300000000000000000e+02,6.500000000000000222e-01,8.199999999999999512e-01
1.310000000000000000e+02,6.500000000000000222e-01,8.199999999999999512e-01
1.320000000000000000e+02,6.500000000000000222e-01,8.199999999999999512e-01
1.330000000000000000e+02,6.500000000000000222e-01,8.199999999999999512e-01
1.340000000000000000e+02,6.500000000000000222e-01,8.100000000000000533e-01
1.350000000000000000e+02,6.800000000000000488e-01,8.000000000000000444e-01
1.360000000000000000e+02,6.500000000000000222e-01,8.100000000000000533e-01
1.370000000000000000e+02,6.500000000000000222e-01,8.100000000000000533e-01
1.380000000000000000e+02,6.700000000000000400e-01,8.199999999999999512e-01
1.390000000000000000e+02,6.600000000000000311e-01,8.000000000000000444e-01
1.400000000000000000e+02,6.600000000000000311e-01,8.199999999999999512e-01
1.410000000000000000e+02,6.400000000000000133e-01,8.199999999999999512e-01
1.420000000000000000e+02,6.500000000000000222e-01,8.199999999999999512e-01
1.430000000000000000e+02,6.600000000000000311e-01,8.199999999999999512e-01
1.440000000000000000e+02,6.700000000000000400e-01,8.199999999999999512e-01
1.450000000000000000e+02,6.600000000000000311e-01,8.100000000000000533e-01
1.460000000000000000e+02,6.300000000000000044e-01,8.199999999999999512e-01
1.470000000000000000e+02,6.199999999999999956e-01,8.199999999999999512e-01
1.480000000000000000e+02,6.600000000000000311e-01,8.199999999999999512e-01
1.490000000000000000e+02,6.500000000000000222e-01,8.000000000000000444e-01
1.500000000000000000e+02,6.600000000000000311e-01,8.299999999999999600e-01
1.510000000000000000e+02,6.500000000000000222e-01,8.199999999999999512e-01
1.520000000000000000e+02,6.600000000000000311e-01,8.299999999999999600e-01
1.530000000000000000e+02,6.800000000000000488e-01,8.199999999999999512e-01
1.540000000000000000e+02,6.500000000000000222e-01,8.399999999999999689e-01
1.550000000000000000e+02,6.600000000000000311e-01,8.100000000000000533e-01
1.560000000000000000e+02,6.700000000000000400e-01,8.199999999999999512e-01
1.570000000000000000e+02,6.600000000000000311e-01,8.299999999999999600e-01
1.580000000000000000e+02,6.600000000000000311e-01,8.199999999999999512e-01
1.590000000000000000e+02,6.600000000000000311e-01,8.299999999999999600e-01
1.600000000000000000e+02,6.700000000000000400e-01,8.399999999999999689e-01
1.610000000000000000e+02,6.600000000000000311e-01,8.299999999999999600e-01
1.620000000000000000e+02,6.600000000000000311e-01,8.100000000000000533e-01
1.630000000000000000e+02,6.700000000000000400e-01,8.199999999999999512e-01
1.640000000000000000e+02,6.600000000000000311e-01,8.199999999999999512e-01
1.650000000000000000e+02,6.700000000000000400e-01,7.600000000000000089e-01
1.660000000000000000e+02,6.700000000000000400e-01,8.399999999999999689e-01
1.670000000000000000e+02,6.600000000000000311e-01,8.499999999999999778e-01
1.680000000000000000e+02,6.700000000000000400e-01,8.499999999999999778e-01
1.690000000000000000e+02,6.600000000000000311e-01,8.199999999999999512e-01
1.700000000000000000e+02,6.600000000000000311e-01,8.199999999999999512e-01
1.710000000000000000e+02,6.800000000000000488e-01,8.299999999999999600e-01
1.720000000000000000e+02,6.700000000000000400e-01,8.299999999999999600e-01
1.730000000000000000e+02,6.600000000000000311e-01,8.199999999999999512e-01
1.740000000000000000e+02,6.600000000000000311e-01,8.499999999999999778e-01
1.750000000000000000e+02,6.800000000000000488e-01,8.399999999999999689e-01
1.760000000000000000e+02,6.700000000000000400e-01,8.199999999999999512e-01
1.770000000000000000e+02,6.700000000000000400e-01,8.199999999999999512e-01
1.780000000000000000e+02,6.999999999999999556e-01,8.299999999999999600e-01
1.790000000000000000e+02,6.800000000000000488e-01,8.299999999999999600e-01
1.800000000000000000e+02,6.800000000000000488e-01,8.199999999999999512e-01
1.810000000000000000e+02,6.899999999999999467e-01,8.299999999999999600e-01
1.820000000000000000e+02,6.700000000000000400e-01,8.499999999999999778e-01
1.830000000000000000e+02,6.700000000000000400e-01,8.199999999999999512e-01
1.840000000000000000e+02,7.099999999999999645e-01,8.299999999999999600e-01
1.850000000000000000e+02,7.099999999999999645e-01,8.399999999999999689e-01
1.860000000000000000e+02,6.800000000000000488e-01,8.299999999999999600e-01
1.870000000000000000e+02,6.899999999999999467e-01,8.299999999999999600e-01
1.880000000000000000e+02,7.099999999999999645e-01,8.299999999999999600e-01
1.890000000000000000e+02,6.800000000000000488e-01,8.199999999999999512e-01
1.900000000000000000e+02,6.800000000000000488e-01,8.299999999999999600e-01
1.910000000000000000e+02,6.999999999999999556e-01,8.199999999999999512e-01
1.920000000000000000e+02,6.899999999999999467e-01,8.299999999999999600e-01
1.930000000000000000e+02,6.899999999999999467e-01,8.199999999999999512e-01
1.940000000000000000e+02,6.800000000000000488e-01,8.299999999999999600e-01
1.950000000000000000e+02,6.899999999999999467e-01,8.199999999999999512e-01
1.960000000000000000e+02,6.800000000000000488e-01,8.199999999999999512e-01
1.970000000000000000e+02,6.999999999999999556e-01,8.399999999999999689e-01
1.980000000000000000e+02,6.999999999999999556e-01,8.299999999999999600e-01
1.990000000000000000e+02,6.899999999999999467e-01,8.299999999999999600e-01
2.000000000000000000e+02,6.899999999999999467e-01,8.299999999999999600e-01

